Recommender Systems and Algorithmic Hate

Despite increasing reliance on personalization in digital platforms, many algorithms that curate content or information for users have been met with resistance. When users feel dissatisfied or harmed by recommendations, this can lead users to hate, or feel negatively towards these personalized systems. Algorithmic hate detrimentally impacts both users and the system, and can result in various forms of algorithmic harm, or in extreme cases can lead to public protests against ''the algorithm'' in question. In this work, we summarize some of the most common causes of algorithmic hate and their negative consequences through various case studies of personalized recommender systems. We explore promising future directions for the RecSys research community that could help alleviate algorithmic hate and improve the relationship between recommender systems and their users.

==> README.txt <==
Date: 06-17-22

Deadline: 07-05-22
Max. Length: 7 pages, single column format

Relevant paper: 
* “FuckTheAlgorithm” Paper 2022 Facct
* Algorithms ruin everything

Late breaking work (not feasible) just Lit Review

Not all is considered recommender system: what about who flag (distinguished the different things people complain about) 

Difference between Hate and Harm
Regulation harming the people and the algorithm
Lack of control and lack of transparency (lack of affordances to do something about it)
Conservative voices being shot out (certain false narratives are amplified)

Causes of the Hate/Frustration
1. Lack of Control
2. Lack of Knowledge
3. Lack of Alignment
4. Lack of Trust

